Light-Weight DDoS Mitigation at Network Edge with Limited Resources

The Internet of Things (IoT) has been growing rapidly in recent years. With the appearance of 5G, it is expected to become even more indispensable to people's lives. In accordance with the increase of Distributed Denial-of-Service (DDoS) attacks from IoT devices, DDoS defense has become a hot research topic. DDoS detection mechanisms executed on routers and SDN environments have been intensely studied. However, these methods have the disadvantage of requiring the cost and performance of the devices. In addition, there is no existing DDoS mitigation algorithm on the network edge that can be performed with the low-cost and low performance equipments. Therefore, this paper proposes a light-weight DDoS mitigation scheme at the network edge using limited resources of inexpensive devices such as home gateways. The goal of the proposed scheme is to simply detect and mitigate flooding attacks. It utilizes unused queue resources to detect malicious flows by random shuffling of queue allocation and discard the packets of the detected flows. The performance of the proposed scheme was confirmed via theoretical analysis and computer simulation. The simulation results match the theoretical results and the proposed algorithm can efficiently detect malicious flows using limited resources.

==> graph/DDoS_F16.dat <==
0	0	0	0	0
1	0.103848754	0.102	0	0.407934634
2	0.999341309	0.64	0	1.341712192
3	1.701997637	1.157	0.246862098	2.067137902
4	1.701997637	1.432	0.387310572	2.476689428
5	1.701997637	1.526	0.40648046	2.64551954
6	1.701997637	1.549	0.404622877	2.693377123
7	1.701997637	1.56	0.398793731	2.721206269
8	1.701997637	1.567	0.394178189	2.739821811
9	1.701997637	1.567	0.394178189	2.739821811
10	1.701997637	1.567	0.394178189	2.739821811
11	1.701997637	1.567	0.394178189	2.739821811
12	1.701997637	1.567	0.394178189	2.739821811
13	1.701997637	1.567	0.394178189	2.739821811
14	1.701997637	1.567	0.394178189	2.739821811
15	1.701997637	1.567	0.394178189	2.739821811
16	1.701997637	1.567	0.394178189	2.739821811
17	1.701997637	1.567	0.394178189	2.739821811
18	1.701997637	1.567	0.394178189	2.739821811
19	1.701997637	1.567	0.394178189	2.739821811
20	1.701997637	1.567	0.394178189	2.739821811
21	1.701997637	1.567	0.394178189	2.739821811
22	1.701997637	1.567	0.394178189	2.739821811
23	1.701997637	1.567	0.394178189	2.739821811
24	1.701997637	1.567	0.394178189	2.739821811
25	1.701997637	1.567	0.394178189	2.739821811
26	1.701997637	1.567	0.394178189	2.739821811
27	1.701997637	1.567	0.394178189	2.739821811
28	1.701997637	1.567	0.394178189	2.739821811
29	1.701997637	1.567	0.394178189	2.739821811
30	1.701997637	1.567	0.394178189	2.739821811


==> graph/DDoS_F32.dat <==
0	0	0	0	0
1	0.011233921	0.012	0	0.120885261
2	0.323441056	0.288	0	0.816257513
3	1.495443394	0.951	0.086940396	1.815059604
4	3.001512649	1.642	0.579062561	2.704937439
5	3.232303607	2.211	1.014973662	3.407026338
6	3.232303607	2.615	1.300171114	3.929828886
7	3.232303607	2.874	1.435207451	4.312792549
8	3.232303607	3.032	1.455619335	4.608380665
9	3.232303607	3.102	1.457738464	4.746261536
10	3.232303607	3.137	1.452888662	4.821111338
11	3.232303607	3.161	1.450129169	4.871870831
12	3.232303607	3.169	1.448988663	4.889011337
13	3.232303607	3.174	1.444918163	4.903081837
14	3.232303607	3.176	1.442499495	4.909500505
15	3.232303607	3.184	1.437533854	4.930466146
16	3.232303607	3.186	1.435170482	4.936829518
17	3.232303607	3.186	1.435170482	4.936829518
18	3.232303607	3.186	1.435170482	4.936829518
19	3.232303607	3.186	1.435170482	4.936829518
20	3.232303607	3.186	1.435170482	4.936829518
21	3.232303607	3.186	1.435170482	4.936829518
22	3.232303607	3.186	1.435170482	4.936829518
23	3.232303607	3.186	1.435170482	4.936829518
24	3.232303607	3.186	1.435170482	4.936829518
25	3.232303607	3.186	1.435170482	4.936829518
26	3.232303607	3.186	1.435170482	4.936829518
27	3.232303607	3.186	1.435170482	4.936829518
28	3.232303607	3.186	1.435170482	4.936829518
29	3.232303607	3.186	1.435170482	4.936829518
30	3.232303607	3.186	1.435170482	4.936829518


==> graph/DDoS_F64.dat <==
0	0	0	0	0
1	6.57297E-05	0	0	0
2	0.002982293	0.008	0	0.09708423
3	0.03790742	0.11	0	0.486696164
4	0.214908158	0.361	0	1.081193724
5	0.727694398	0.787	0	1.872187081
6	1.767938661	1.369	0	2.794075086
7	3.420447645	2.024	0.297899192	3.750100808
8	5.406260302	2.645	0.730065275	4.559934725
9	6.508595676	3.225	1.176982666	5.273017334
10	6.508595676	3.749	1.659024163	5.838975837
11	6.508595676	4.209	2.096343142	6.321656858
12	6.508595676	4.618	2.493364502	6.742635498
13	6.508595676	4.982	2.872100476	7.091899524
14	6.508595676	5.281	3.125532765	7.436467235
15	6.508595676	5.487	3.311263113	7.662736887
16	6.508595676	5.615	3.412098504	7.817901496
17	6.508595676	5.756	3.563635067	7.948364933
18	6.508595676	5.868	3.673330093	8.062669907
19	6.508595676	5.953	3.734714401	8.171285599
20	6.508595676	6.027	3.793108552	8.260891448
21	6.508595676	6.093	3.833276344	8.352723656
22	6.508595676	6.15	3.860567756	8.439432244
23	6.508595676	6.188	3.881345279	8.494654721
24	6.508595676	6.223	3.902812292	8.543187708
25	6.508595676	6.251	3.920335073	8.581664927
26	6.508595676	6.272	3.928921683	8.615078317
27	6.508595676	6.292	3.943652496	8.640347504
28	6.508595676	6.304	3.950367913	8.657632087
29	6.508595676	6.323	3.948411404	8.697588596
30	6.508595676	6.33	3.951113706	8.708886294


==> graph/N_F_F16.dat <==
0	16	16	16	16
1	16	16	16	16
2	3.815231262	4.714	1.202276207	8.225723793
3	0.139755943	1.946	0	4.335787438
4	0	0.728	0	2.255093972
5	0	0.232	0	1.100433072
6	0	0.063	0	0.518006593
7	0	0.024	0	0.27584122
8	0	0.01	0	0.177032931
9	0	0	0	0
10	0	0	0	0
11	0	0	0	0
12	0	0	0	0
13	0	0	0	0
14	0	0	0	0
15	0	0	0	0
16	0	0	0	0
17	0	0	0	0
18	0	0	0	0
19	0	0	0	0
20	0	0	0	0
21	0	0	0	0
22	0	0	0	0
23	0	0	0	0
24	0	0	0	0
25	0	0	0	0
26	0	0	0	0
27	0	0	0	0
28	0	0	0	0
29	0	0	0	0
30	0	0	0	0


==> graph/N_F_F32.dat <==
0	32	32	32	32
1	32	32	32	32
2	13.74518762	14.854	7.699233477	22.00876652
3	5.924711581	8.46	2.229077115	14.69092289
4	1.679030551	5.097	0	10.31998679
5	0.172961296	2.965	0	7.124540239
6	0	1.667	0	4.821696657
7	0	0.93	0	3.25359635
8	0	0.48	0	2.144211525
9	0	0.228	0	1.445380795
10	0	0.125	0	1.098331906
11	0	0.07	0	0.776470098
12	0	0.039	0	0.567657734
13	0	0.025	0	0.377668399
14	0	0.014	0	0.254424624
15	0	0.011	0	0.222846643
16	0	0.002	0	0.065213923
17	0	0	0	0
18	0	0	0	0
19	0	0	0	0
20	0	0	0	0
21	0	0	0	0
22	0	0	0	0
23	0	0	0	0
24	0	0	0	0
25	0	0	0	0
26	0	0	0	0
27	0	0	0	0
28	0	0	0	0
29	0	0	0	0
30	0	0	0	0


==> graph/N_F_F64.dat <==
0	64	64	64	64
1	64	64	64	64
2	43.19817459	44.441	32.52460294	56.35739706
3	29.57797373	32.657	18.7065394	46.6074606
4	20.64638074	25.122	11.29531869	38.94868131
5	14.65739798	19.616	6.636071495	32.59592851
6	10.30301464	15.456	3.555829245	27.35617076
7	6.653238552	12.319	1.14263033	23.49536967
8	3.225435383	9.863	0	20.30437113
9	0.431164489	7.896	0	17.45754716
10	0	6.278	0	15.05026972
11	0	4.988	0	13.04205836
12	0	3.968	0	11.32795761
13	0	3.151	0	9.86771043
14	0	2.456	0	8.487423049
15	0	1.914	0	7.379949506
16	0	1.537	0	6.449293863
17	0	1.263	0	5.709777597
18	0	1.018	0	4.952930241
19	0	0.832	0	4.382179714
20	0	0.679	0	3.840954933
21	0	0.543	0	3.379221254
22	0	0.428	0	2.918946808
23	0	0.337	0	2.57874731
24	0	0.269	0	2.231304513
25	0	0.224	0	2.051518536
26	0	0.183	0	1.862735396
27	0	0.148	0	1.647365199
28	0	0.12	0	1.458506631
29	0	0.1	0	1.310784869
30	0	0.08	0	1.213843023


==> graph/add12DDoS.dat <==
0	0	0	0	0
1	0.000387733	0	0	0
2	0.003019894	0.006	0	0.095241246
3	0.01129638	0.021	0	0.171196538
4	0.027722245	0.05	0	0.28130067
5	0.052515384	0.078	0	0.367682585
6	0.084356528	0.116	0	0.490891984
7	0.121564875	0.149	0	0.569474732
8	0.162732134	0.198	0	0.700788226
9	0.20687484	0.233	0	0.77771185
10	0.253375946	0.275	0	0.866079521
11	0.301879998	0.306	0	0.935574459
12	0.352202833	0.353	0	1.038850567
13	0.404267921	0.406	0	1.153772693
14	0.458065347	0.454	0	1.253927497
15	0.51362666	0.501	0	1.354228574
16	0.571009927	0.549	0	1.455420984
17	0.947955001	0.865	0	2.058639393
18	2.034239137	1.368	0	2.860171572
19	3.934807646	2.01	0.226211896	3.793788104
20	5.966837241	2.733	0.780639634	4.685360366
21	6.455228841	3.45	1.417882877	5.482117123
22	6.455228841	4.046	1.959403729	6.132596271
23	6.455228841	4.553	2.46752859	6.63847141
24	6.455228841	4.991	2.946270434	7.035729566
25	6.455228841	5.301	3.238380549	7.363619451
26	6.455228841	5.562	3.490248084	7.633751916
27	6.455228841	5.751	3.621915925	7.880084075
28	6.455228841	5.883	3.754782201	8.011217799
29	6.455228841	6.005	3.841906151	8.168093849
30	6.455228841	6.091	3.906802436	8.275197564


==> graph/add12N_F.dat <==
0	64	64	64	64
1	64	64	64	64
2	51.57510706	53.297	41.81027762	64.78372238
3	44.14066562	48.04	33.39041298	62.68958702
4	39.68571594	44.899	29.03719686	60.76080314
5	36.99818895	43.244	27.19493573	59.29306427
6	35.34986213	42.145	25.44530015	58.84469985
7	34.30670883	41.237	24.22985941	58.24414059
8	33.61245928	40.742	23.85865211	57.62534789
9	33.1170808	40.365	22.77120067	57.95879933
10	32.73335989	40.246	22.6359607	57.8560393
11	32.41089584	39.983	22.51512345	57.45087655
12	32.12069863	39.722	21.93057746	57.51342254
13	31.84614841	39.516	21.56791531	57.46408469
14	31.57772794	39.689	21.03798719	58.34001281
15	31.30997277	39.375	20.78445469	57.96554531
16	31.03971578	39.12	20.01446154	58.22553846
17	18.76508255	26.921	7.954799563	45.88720044
18	11.4652665	19.748	2.575507578	36.92049242
19	6.394977359	15.077	0	30.54526012
20	2.25354455	11.455	0	25.26188144
21	0.221514955	8.655	0	20.92186492
22	0	6.56	0	17.36714578
23	0	4.972	0	14.57560432
24	0	3.794	0	12.39095085
25	0	2.887	0	10.54469097
26	0	2.208	0	8.899841002
27	0	1.687	0	7.587765289
28	0	1.313	0	6.606300577
29	0	1.039	0	5.80591504
30	0	0.817	0	5.1417556


==> graph/add24DDoS.dat <==
0	0	0	0	0
1	0.000387733	0	0	0
2	0.000801686	0.002	0	0.046676616
3	0.001232255	0.006	0	0.083226938
4	0.00167318	0.008	0	0.09708423
5	0.002120519	0.01	0	0.109498744
6	0.002571845	0.013	0	0.126274004
7	0.00302568	0.018	0	0.150951119
8	0.00348113	0.018	0	0.150951119
9	0.003937658	0.02	0	0.16
10	0.004394941	0.02	0	0.16
11	0.004852786	0.022	0	0.168683332
12	0.005311078	0.025	0	0.18112495
13	0.005769748	0.027	0	0.189083312
14	0.006228754	0.03	0	0.200587221
15	0.006688072	0.032	0	0.208
16	0.007147688	0.036	0	0.22758288
17	0.025742461	0.115	0	0.514718651
18	0.195264538	0.362	0	1.090667277
19	0.827604096	0.845	0	2.034527217
20	2.208535118	1.4	0	2.911290839
21	4.296412999	2.07	0.330718539	3.809281461
22	6.203270623	2.775	0.847728613	4.702271387
23	6.203270623	3.42	1.340673186	5.499326814
24	6.203270623	3.982	1.841515008	6.122484992
25	6.203270623	4.445	2.320152947	6.569847053
26	6.203270623	4.851	2.733737853	6.968262147
27	6.203270623	5.159	3.009181636	7.308818364
28	6.203270623	5.407	3.212609196	7.601390804
29	6.203270623	5.603	3.346588912	7.859411088
30	6.203270623	5.731	3.462379494	7.999620506


==> graph/add24N_F.dat <==
0	64	64	64	64
1	64	64	64	64
2	63.57510706	64.71	52.66400897	76.75599103
3	63.31937536	66.702	49.57041525	83.83358475
4	63.16477492	67.942	48.02355036	87.86044964
5	63.07062839	69.239	46.92958766	91.54841234
6	63.01261664	70.576	45.97140238	95.18059762
7	62.97620177	71.683	45.42355387	97.94244613
8	62.95269371	72.591	44.82894462	100.3530554
9	62.9368983	73.214	44.27796357	102.1500364
10	62.92571111	73.487	42.95698475	104.0170152
11	62.91727676	73.794	43.45967021	104.1283298
12	62.91048644	74.247	43.87016687	104.6238331
13	62.90467754	74.907	43.45487208	106.3591279
14	62.8994541	75.008	42.21559332	107.8004067
15	62.89457953	75.061	42.28821741	107.8337826
16	62.88991244	74.804	41.63980871	107.9681913
17	38.88536837	50.483	16.8647652	84.1012348
18	24.52918414	36.407	5.126345419	67.68765458
19	15.8143462	27.219	0	55.58216342
20	10.05002289	20.666	0	46.29474254
21	5.520914894	16.078	0	39.38254711
22	1.636956769	12.465	0	33.35678726
23	0	9.595	0	28.05308698
24	0	7.488	0	24.18368375
25	0	5.895	0	21.74637139
26	0	4.629	0	19.19263138
27	0	3.684	0	17.1296738
28	0	2.964	0	15.33892238
29	0	2.372	0	14.03894544
30	0	1.858	0	11.3600964


==> graph/limit.dat <==
3	35.25776589	27.556	0	63.58777575
4	77.09999972	65.398	25.82922954	104.9667705
5	101.9868498	93.228	62.25113741	124.2048626
6	124.3886639	110.246	87.79165779	128
7	128	120.455	106.0505571	128


==> ref/_C___g____.txt <==
イントロ

% 段落1: IoTの拡大
・IoT関連サービスは急速な拡大を続けている
・新たなデバイスもどんどん増加している
（みたいなことを丁寧に書く）

% 段落2: IoTにおけるDDoS
・Miraiをはじめ，IoTデバイスを利用したbotnetによるDDoSが増加しており，対策が急務~\cite{kolias2017ddos}
・IoTからのDDoS増えてる{perakovic2015analysis}
・household IoT devicesも攻撃に利用されている~\cite{lyu2017quantifying}
・色んなマルウェアがある~\cite{de2017analysis}
・セキュリティ対策が甘くbotnetに踏み台にされやすいデバイスが多いが，デバイス管理の徹底は難しく，ネットワーク側で対処する必要がある
（みたいなことを丁寧に書く）

% 段落3: 従来のDDoS defence(detection, mitigation)
代表的な手法として，以下の3つがある~{zhang2015communication}
・IPアドレスを利用するもの：既知の悪性IPアドレスを検知して落とすシンプルな手法だが，core networkのルータ用
・トラヒック量を利用するもの：シンプルだがバースト性の高いトラヒックを誤検知する場合がある
・traffic similarityを利用するもの：botnetなので攻撃トラヒックのパターンが既知ならtraffic similarityで検知可能だが，処理負荷が大きく安価な機器（IoT deviceやgateway）で行えるものではない
・similarityの流れで，機械学習でパターンを認識して検知する手法も提案されてる~\cite{doshi2018machine}が，データ収集の大変さなどが課題
・また，近年は，ネットワークエッジでのDDoS対策が有望視されている．なぜなら，エッジに近いところで防御できれば，ネットワークに流入する攻撃トラヒック量を減らせるから．
・例としてエッジサーバでcloud側にあるdetection serviceから情報をもらって検知する方法など~\cite{bhardwaj2018towards}

% 段落4: 課題と本稿のcontribution
しかしながら，ネットワークエッジにある安価な機器で簡易的なDDoS防御をするという観点の研究はこれまでになかった．
そこでthis paperは，gatewayやlayer-2 switchなどの安価かつ最もネットワークエッジ近くに位置する機器で，簡易的かつそこそこの精度でdetection/mitigationを行う手法を提案する．
提案手法は，従来のedge serverで対策する手法よりもさらにエッジで処理できるので，ネットワークに流入する攻撃トラヒックを大幅に抑制できる点が優位．
また未活用キューを使うため新たなハードウェアが必要なく，処理アルゴリズムも非常にシンプルなので，リソースに制約のある安価な機器でも動作可能な点が良い．
また，より上位に位置するedge serverやDCなどでdetection/mitigationを行う手法とも併用できる．

% 本稿の構成
本稿の構成は以下である．
2章では，，
3章では，，
4章では，，




@article{kolias2017ddos,
  title={{DDoS} in the {IoT}: {Mirai} and other botnets},
  author={Kolias, Constantinos and Kambourakis, Georgios and Stavrou, Angelos and Voas, Jeffrey},
  journal={Computer},
  volume={50},
  number={7},
  pages={80--84},
  year={2017},
  publisher={IEEE}
}

@article{perakovic2015analysis,
  title={Analysis of the {IoT} impact on volume of {DDoS} attacks},
  author={Perakovi{\'c}, Dragan and Peri{\v{s}}a, Marko and Cviti{\'c}, Ivan},
  journal={XXXIII Simpozijum o novim tehnologijama u po{\v{s}}tanskom i telekomunikacionom saobra{\'c}aju--PosTel},
  volume={2015},
  pages={295--304},
  year={2015}
}

@inproceedings{lyu2017quantifying,
  title={Quantifying the reflective {DDoS} attack capability of household {IoT} devices},
  author={Lyu, Minzhao and Sherratt, Dainel and Sivanathan, Arunan and Gharakheili, Hassan Habibi and Radford, Adam and Sivaraman, Vijay},
  booktitle={Proceedings of the 10th ACM Conference on Security and Privacy in Wireless and Mobile Networks},
  pages={46--51},
  year={2017}
}

@inproceedings{de2017analysis,
  title={Analysis of {DDoS}-capable {IoT} malwares},
  author={De Donno, Michele and Dragoni, Nicola and Giaretta, Alberto and Spognardi, Angelo},
  booktitle={2017 Federated Conference on Computer Science and Information Systems (FedCSIS)},
  pages={807--816},
  year={2017},
  organization={IEEE}
}

@inproceedings{zhang2015communication,
  title={Communication security in {Internet of Thing}: preventive measure and avoid {DDoS} attack over {IoT} network},
  author={Zhang, Congyingzi and Green, Robert},
  booktitle={Proceedings of the 18th Symposium on Communications \& Networking},
  pages={8--15},
  year={2015}
}

@inproceedings{bhardwaj2018towards,
  title={Towards {IoT-DDoS} prevention using edge computing},
  author={Bhardwaj, Ketan and Miranda, Joaquin Chung and Gavrilovska, Ada},
  booktitle={$\{$USENIX$\}$ Workshop on Hot Topics in Edge Computing (HotEdge 18)},
  year={2018}
}

@inproceedings{doshi2018machine,
  title={Machine learning {DDoS} detection for consumer {Internet of Things} devices},
  author={Doshi, Rohan and Apthorpe, Noah and Feamster, Nick},
  booktitle={2018 IEEE Security and Privacy Workshops (SPW)},
  pages={29--35},
  year={2018},
  organization={IEEE}
}






==> src/numAllocatedFlow_7_30.txt <==
0	9	3	5	8	2	3
13	4	3	3	3	2	2
20	2	4	1	2	1	0
24	0	1	2	0	0	3
27	0	1	0	1	0	0
27	0	0	0	0	0	0
27	0	0	0	0	0	0
27	0	0	0	0	0	0
27	0	0	0	0	0	0
27	0	0	0	0	0	0


==> src/numAllocatedFlow_7_40.txt <==
0	7	7	3	7	9	7
10	4	6	4	4	5	7
24	4	0	4	1	3	4
28	2	3	1	2	2	2
33	2	1	1	1	0	2
35	2	1	0	1	0	0
35	0	0	0	0	0	2
35	1	0	0	0	0	1
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0
36	0	0	0	0	0	0


==> src/numAllocatedFlow_7_60.txt <==
0	10	2	12	8	11	17
12	8	8	7	8	6	11
18	12	6	5	6	6	7
18	7	7	7	9	6	6
31	8	5	5	4	6	1
44	0	3	1	3	3	5
47	0	2	5	0	0	4
47	2	0	4	2	1	2
52	0	0	3	0	2	1
53	0	0	0	2	1	2
53	2	0	0	1	1	0
53	1	0	0	0	1	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0
54	0	0	0	0	0	0


==> src/numAllocatedFlow_7_64.txt <==
0	11	13	8	9	7	16
15	6	10	7	7	10	9
25	3	7	8	12	1	8
34	6	3	5	6	5	5
45	5	1	2	1	6	4
52	1	2	3	3	1	2
53	2	0	2	2	3	1
56	1	2	0	0	3	1
57	0	0	1	1	2	1
58	0	0	1	0	1	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0
58	0	0	0	0	0	0


==> src/queueMap_7_30.txt <==
3	1	4	0	6	2	0	1	0	3	2	6	1	0	0	0	1	0	2	0	4	0	0	0	0	4	3	5	0	5
2	2	1	0	0	0	0	4	0	4	0	0	1	0	0	0	5	0	0	0	2	0	0	0	0	3	2	0	0	0
2	3	3	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	6	0	0	0	0	0	6	0	0	0
-1	2	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> src/queueMap_7_40.txt <==
5	6	5	4	2	3	2	0	4	1	1	2	0	3	2	6	0	6	4	3	5	3	6	1	0	5	0	0	2	0	5	6	2	0	6	6	1	0	4	0
3	6	1	6	0	0	0	0	6	0	0	0	0	0	0	3	0	5	5	0	1	0	6	0	0	3	0	0	0	0	5	3	0	0	1	1	0	0	4	0
5	1	2	2	0	0	0	0	5	0	0	0	0	0	0	3	0	0	0	0	4	0	6	0	0	1	0	0	0	0	0	6	0	0	2	4	0	0	0	0
6	1	6	3	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	2	0	0	0	0	0
1	2	4	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0
6	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> src/queueMap_7_60.txt <==
2	3	1	3	4	6	6	1	0	0	5	5	6	1	0	4	6	5	0	6	6	0	4	4	5	6	0	4	2	2	6	0	2	3	1	2	5	3	3	2	1	2	3	6	0	6	1	6	0	1	4	5	4	0	1	3	0	4	2	0
2	1	3	6	5	4	6	1	0	0	0	0	2	3	0	2	5	0	0	4	3	0	6	2	0	2	0	1	4	4	5	0	1	6	4	6	0	1	2	5	5	6	5	1	0	3	1	1	0	1	1	0	1	0	4	3	0	6	1	0
2	6	3	6	3	4	1	1	0	0	0	0	6	3	0	4	1	0	0	5	6	0	5	6	0	2	0	4	3	4	5	0	6	4	2	2	0	5	3	2	4	5	3	4	0	1	3	1	0	2	1	0	1	0	2	5	0	4	4	0
5	6	4	4	5	2	0	0	0	0	0	0	1	2	0	5	0	0	0	0	5	0	0	5	0	1	0	2	2	4	0	0	1	3	5	1	0	0	2	1	1	0	3	4	0	0	3	0	0	3	0	0	0	0	1	0	0	1	3	0
3	-1	6	2	4	6	0	0	0	0	0	0	0	4	0	2	0	0	0	0	6	0	0	4	0	0	0	5	6	5	0	0	0	0	2	0	0	0	5	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	6	3	2	6	0	0	0	0	0	0	0	6	0	6	0	0	0	0	2	0	0	3	0	0	0	0	3	0	0	0	0	0	3	0	0	0	0	0	0	0	0	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	1	6	1	4	0	0	0	0	0	0	0	6	0	3	0	0	0	0	3	0	0	3	0	0	0	0	4	0	0	0	0	0	3	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	3	3	5	3	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	4	6	5	6	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	5	1	-1	4	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	1	-1	-1	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> src/queueMap_7_64.txt <==
1	4	2	2	3	6	0	0	2	4	6	5	0	2	0	0	2	5	0	5	1	4	1	1	0	5	3	3	5	6	6	4	5	2	4	0	2	4	3	5	5	3	6	1	2	2	0	1	0	6	6	0	2	3	0	3	6	0	0	5	4	5	6	0
2	3	1	4	3	4	0	0	2	3	3	0	0	3	0	0	4	0	0	0	6	3	3	6	0	0	6	6	0	4	4	6	0	3	4	0	2	1	1	0	0	4	4	2	6	4	0	4	0	4	4	0	6	6	0	2	5	0	0	0	2	0	2	0
3	5	1	1	1	2	0	0	4	5	6	0	0	3	0	0	1	0	0	0	0	2	6	0	0	0	0	0	0	5	4	0	0	5	3	0	4	4	6	0	0	4	4	2	0	3	0	1	0	1	6	0	0	0	0	3	0	0	0	0	5	0	6	0
5	5	6	5	6	3	0	0	0	1	0	0	0	5	0	0	2	0	0	0	0	3	0	0	0	0	0	0	0	1	0	0	0	6	6	0	0	0	0	0	0	0	0	4	0	1	0	1	0	5	0	0	0	0	0	5	0	0	0	0	1	0	0	0
4	4	2	3	5	6	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	6	0	0	0	0	0	0	0	0	0	0	0	2	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	3	0	0	0	0	0	0	0	0
5	4	5	3	-1	3	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	5	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	6	0	0	0	0	0	4	0	0	0	0	0	0	0	0
2	5	6	2	-1	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	5	0	0	0	0	0	0	0	0
3	6	-1	5	-1	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	4	0	0	0	0	0	0	0	0
-1	-1	-1	3	-1	5	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
-1	-1	-1	-1	-1	-1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0


==> src/queueSize_7_30.txt <==
1	0	48	0	0	95	0	0
2	0	94	0	0	187	0	0
3	0	137	0	0	280	0	0
4	0	186	0	0	374	0	0
5	0	232	0	0	466	0	0
6	0	277	0	0	560	0	0
7	0	327	0	0	654	0	0
8	0	374	0	0	748	0	0
9	0	420	0	0	843	0	0
10	12	464	0	43	888	0	0
11	21	508	0	87	932	0	0
12	34	554	0	131	975	0	0
13	45	598	0	174	1018	0	0
14	55	643	0	217	1062	0	0
15	66	688	0	261	1106	0	0
16	77	732	0	303	1149	0	0
17	84	779	0	348	1193	0	0
18	91	825	0	390	1239	0	0
19	100	868	0	434	1282	0	0
20	122	910	93	427	1276	0	0
21	143	951	186	418	1269	0	0
22	165	993	279	410	1265	0	0
23	186	1034	372	403	1259	0	0
24	204	1075	464	395	1254	0	0
25	221	1117	558	386	1249	0	0
26	242	1158	650	378	1243	0	0
27	262	1200	743	371	1237	0	0
28	279	1242	836	362	1229	0	0
29	299	1283	929	353	1224	0	0
30	322	1274	970	444	1215	0	0
31	349	1265	1011	535	1206	0	0
32	371	1256	1052	626	1197	0	0
33	396	1247	1093	717	1188	0	0
34	420	1237	1134	808	1179	0	0
35	446	1228	1175	899	1171	0	0
36	476	1219	1216	990	1163	0	0
37	499	1210	1257	1081	1155	0	0
38	527	1200	1298	1172	1146	0	0
39	555	1191	1339	1263	1137	0	0
40	585	1181	1379	1253	1177	0	0
41	616	1171	1419	1243	1217	0	0
42	646	1161	1459	1233	1257	0	0
43	679	1151	1499	1223	1297	0	0
44	715	1141	1539	1213	1337	0	0
45	747	1131	1579	1203	1377	0	0
46	770	1121	1619	1193	1417	0	0
47	806	1111	1659	1183	1457	0	0
48	837	1101	1699	1173	1497	0	0
49	866	1091	1739	1163	1537	0	0
50	896	1081	1729	1153	1527	0	0
51	932	1071	1719	1143	1517	0	0
52	965	1061	1709	1133	1507	0	0
53	994	1051	1699	1123	1497	0	0
54	1026	1041	1689	1113	1487	0	0
55	1058	1031	1679	1103	1477	0	0
56	1086	1021	1669	1093	1467	0	0
57	1110	1011	1659	1083	1457	0	0
58	1142	1001	1649	1073	1447	0	0
59	1172	991	1639	1063	1437	0	0
60	1203	981	1629	1053	1427	0	0
61	1231	971	1619	1043	1417	0	0
62	1267	961	1609	1033	1407	0	0
63	1294	951	1599	1023	1397	0	0
64	1329	941	1589	1013	1387	0	0
65	1357	931	1579	1003	1377	0	0
66	1390	921	1569	993	1367	0	0
67	1421	911	1559	983	1357	0	0
68	1454	901	1549	973	1347	0	0
69	1486	891	1539	963	1337	0	0
70	1516	881	1529	953	1327	0	0
71	1546	871	1519	943	1317	0	0
72	1581	861	1509	933	1307	0	0
73	1612	851	1499	923	1297	0	0
74	1645	841	1489	913	1287	0	0
75	1678	831	1479	903	1277	0	0
76	1709	821	1469	893	1267	0	0
77	1739	811	1459	883	1257	0	0
78	1769	801	1449	873	1247	0	0
79	1798	791	1439	863	1237	0	0
80	1828	781	1429	853	1227	0	0
81	1863	771	1419	843	1217	0	0
82	1893	761	1409	833	1207	0	0
83	1925	751	1399	823	1197	0	0
84	1949	741	1389	813	1187	0	0
85	1981	731	1379	803	1177	0	0
86	2016	721	1369	793	1167	0	0
87	2052	711	1359	783	1157	0	0
88	2082	701	1349	773	1147	0	0
89	2112	691	1339	763	1137	0	0
90	2143	681	1329	753	1127	0	0
91	2172	671	1319	743	1117	0	0
92	2201	661	1309	733	1107	0	0
93	2228	651	1299	723	1097	0	0
94	2260	641	1289	713	1087	0	0
95	2290	631	1279	703	1077	0	0
96	2319	621	1269	693	1067	0	0
97	2353	611	1259	683	1057	0	0
98	2378	601	1249	673	1047	0	0
99	2406	591	1239	663	1037	0	0
100	2440	581	1229	653	1027	0	0


==> src/queueSize_7_40.txt <==
1	0	2	103	0	101	105	99
2	0	1	206	0	201	208	199
3	0	0	308	0	301	311	302
4	0	0	407	0	401	411	401
5	0	2	506	0	499	514	499
6	0	0	607	0	600	616	601
7	0	0	705	0	698	716	702
8	0	3	805	0	799	823	803
9	0	7	907	0	898	926	904
10	7	7	909	1	995	1124	1004
11	13	4	913	0	1092	1321	1106
12	20	3	916	0	1190	1519	1206
13	26	2	917	0	1287	1717	1309
14	33	2	919	0	1384	1914	1411
15	39	0	921	0	1482	2112	1513
16	44	0	923	0	1577	2309	1613
17	48	1	925	1	1676	2508	1715
18	56	0	925	0	1772	2705	1815
19	65	0	929	0	1869	2903	1917
20	94	97	922	97	1864	2899	2113
21	116	194	915	194	1858	2895	2308
22	147	292	908	291	1852	2891	2505
23	176	389	901	390	1846	2890	2701
24	206	487	894	487	1840	2888	2897
25	236	585	887	584	1834	2884	3093
26	262	683	880	682	1828	2880	3290
27	287	781	873	781	1822	2879	3484
28	316	879	866	878	1818	2876	3679
29	347	978	859	977	1812	2873	3874
30	378	1072	1054	972	1808	2967	3871
31	405	1166	1247	967	1803	3062	3867
32	441	1261	1441	962	1800	3156	3862
33	478	1355	1636	956	1795	3251	3858
34	507	1449	1830	951	1791	3346	3855
35	541	1543	2025	945	1787	3440	3851
36	572	1638	2220	939	1784	3534	3846
37	611	1732	2414	933	1781	3630	3842
38	649	1826	2609	927	1776	3724	3838
39	683	1920	2803	922	1772	3819	3834
40	728	2014	2798	1015	1767	3812	4027
41	771	2108	2792	1108	1761	3805	4220
42	809	2202	2786	1201	1755	3798	4413
43	845	2296	2781	1294	1750	3791	4606
44	892	2390	2776	1387	1745	3784	4799
45	939	2486	2770	1480	1740	3777	4992
46	979	2581	2764	1573	1734	3770	5185
47	1024	2676	2758	1666	1729	3763	5378
48	1067	2770	2752	1759	1724	3756	5571
49	1109	2864	2747	1852	1718	3749	5764
50	1156	2958	2840	1845	1811	3742	5757
51	1199	3052	2933	1838	1904	3735	5750
52	1243	3146	3026	1831	1997	3728	5743
53	1287	3240	3119	1824	2090	3721	5736
54	1331	3335	3212	1817	2183	3714	5729
55	1376	3430	3305	1810	2276	3707	5722
56	1421	3524	3398	1803	2369	3700	5715
57	1469	3619	3491	1796	2462	3693	5708
58	1513	3713	3584	1789	2555	3686	5701
59	1562	3807	3677	1782	2648	3679	5694
60	1603	3800	3670	1775	2641	3672	5789
61	1650	3793	3663	1768	2634	3665	5884
62	1701	3786	3656	1761	2627	3658	5979
63	1747	3779	3649	1754	2620	3651	6074
64	1791	3772	3642	1747	2613	3644	6169
65	1835	3765	3635	1740	2606	3637	6263
66	1873	3758	3628	1733	2599	3630	6357
67	1914	3751	3621	1726	2592	3623	6451
68	1955	3744	3614	1719	2585	3616	6546
69	2002	3737	3607	1712	2578	3609	6641
70	2044	3731	3600	1705	2571	3602	6734
71	2092	3726	3593	1698	2564	3595	6827
72	2138	3720	3586	1691	2557	3588	6920
73	2184	3715	3579	1684	2550	3581	7013
74	2233	3709	3572	1677	2543	3574	7106
75	2278	3703	3565	1670	2536	3567	7199
76	2320	3698	3558	1663	2529	3560	7292
77	2369	3693	3551	1656	2522	3553	7385
78	2413	3687	3544	1649	2515	3546	7478
79	2455	3681	3537	1642	2508	3539	7571
80	2494	3674	3530	1635	2501	3532	7564
81	2536	3667	3523	1628	2494	3525	7557
82	2584	3660	3516	1621	2487	3518	7550
83	2635	3653	3509	1614	2480	3511	7543
84	2679	3646	3502	1607	2473	3504	7536
85	2725	3639	3495	1600	2466	3497	7529
86	2770	3632	3488	1593	2459	3490	7522
87	2815	3625	3481	1586	2452	3483	7515
88	2858	3618	3474	1579	2445	3476	7508
89	2911	3611	3467	1572	2438	3469	7501
90	2960	3604	3460	1565	2431	3462	7494
91	3002	3597	3453	1558	2424	3455	7487
92	3050	3590	3446	1551	2417	3448	7480
93	3099	3583	3439	1544	2410	3441	7473
94	3144	3576	3432	1537	2403	3434	7466
95	3187	3569	3425	1530	2396	3427	7459
96	3232	3562	3418	1523	2389	3420	7452
97	3280	3555	3411	1516	2382	3413	7445
98	3325	3548	3404	1509	2375	3406	7438
99	3372	3541	3397	1502	2368	3399	7431
100	3417	3534	3390	1495	2361	3392	7424
101	3461	3527	3383	1488	2354	3385	7417
102	3512	3520	3376	1481	2347	3378	7410
103	3554	3513	3369	1474	2340	3371	7403
104	3603	3506	3362	1467	2333	3364	7396
105	3653	3499	3355	1460	2326	3357	7389
106	3701	3492	3348	1453	2319	3350	7382
107	3744	3485	3341	1446	2312	3343	7375
108	3790	3478	3334	1439	2305	3336	7368
109	3836	3471	3327	1432	2298	3329	7361
110	3882	3464	3320	1425	2291	3322	7354
111	3931	3457	3313	1418	2284	3315	7347
112	3978	3450	3306	1411	2277	3308	7340
113	4023	3443	3299	1404	2270	3301	7333
114	4078	3436	3292	1397	2263	3294	7326
115	4120	3429	3285	1390	2256	3287	7319
116	4169	3422	3278	1383	2249	3280	7312
117	4214	3415	3271	1376	2242	3273	7305
118	4264	3408	3264	1369	2235	3266	7298
119	4313	3401	3257	1362	2228	3259	7291
120	4357	3394	3250	1355	2221	3252	7284
121	4408	3387	3243	1348	2214	3245	7277
122	4458	3380	3236	1341	2207	3238	7270
123	4501	3373	3229	1334	2200	3231	7263
124	4548	3366	3222	1327	2193	3224	7256
125	4599	3359	3215	1320	2186	3217	7249
126	4646	3352	3208	1313	2179	3210	7242
127	4693	3345	3201	1306	2172	3203	7235
128	4740	3338	3194	1299	2165	3196	7228
129	4782	3331	3187	1292	2158	3189	7221
130	4825	3324	3180	1285	2151	3182	7214
131	4869	3317	3173	1278	2144	3175	7207
132	4915	3310	3166	1271	2137	3168	7200
133	4968	3303	3159	1264	2130	3161	7193
134	5015	3296	3152	1257	2123	3154	7186
135	5061	3289	3145	1250	2116	3147	7179
136	5105	3282	3138	1243	2109	3140	7172
137	5154	3275	3131	1236	2102	3133	7165
138	5203	3268	3124	1229	2095	3126	7158
139	5248	3261	3117	1222	2088	3119	7151
140	5299	3254	3110	1215	2081	3112	7144
141	5343	3247	3103	1208	2074	3105	7137
142	5390	3240	3096	1201	2067	3098	7130
143	5430	3233	3089	1194	2060	3091	7123
144	5478	3226	3082	1187	2053	3084	7116
145	5526	3219	3075	1180	2046	3077	7109
146	5573	3212	3068	1173	2039	3070	7102
147	5614	3205	3061	1166	2032	3063	7095
148	5660	3198	3054	1159	2025	3056	7088
149	5708	3191	3047	1152	2018	3049	7081
150	5755	3184	3040	1145	2011	3042	7074
151	5803	3177	3033	1138	2004	3035	7067
152	5853	3170	3026	1131	1997	3028	7060
153	5901	3163	3019	1124	1990	3021	7053
154	5954	3156	3012	1117	1983	3014	7046
155	6003	3149	3005	1110	1976	3007	7039
156	6046	3142	2998	1103	1969	3000	7032
157	6091	3135	2991	1096	1962	2993	7025
158	6140	3128	2984	1089	1955	2986	7018
159	6186	3121	2977	1082	1948	2979	7011
160	6233	3114	2970	1075	1941	2972	7004
161	6277	3107	2963	1068	1934	2965	6997
162	6330	3100	2956	1061	1927	2958	6990
163	6377	3093	2949	1054	1920	2951	6983
164	6429	3086	2942	1047	1913	2944	6976
165	6480	3079	2935	1040	1906	2937	6969
166	6529	3072	2928	1033	1899	2930	6962
167	6570	3065	2921	1026	1892	2923	6955
168	6625	3058	2914	1019	1885	2916	6948
169	6668	3051	2907	1012	1878	2909	6941
170	6710	3044	2900	1005	1871	2902	6934
171	6762	3037	2893	998	1864	2895	6927
172	6804	3030	2886	991	1857	2888	6920
173	6843	3023	2879	984	1850	2881	6913
174	6890	3016	2872	977	1843	2874	6906
175	6940	3009	2865	970	1836	2867	6899
176	6989	3002	2858	963	1829	2860	6892
177	7036	2995	2851	956	1822	2853	6885
178	7081	2988	2844	949	1815	2846	6878
179	7121	2981	2837	942	1808	2839	6871
180	7161	2974	2830	935	1801	2832	6864
181	7204	2967	2823	928	1794	2825	6857
182	7247	2960	2816	921	1787	2818	6850
183	7290	2953	2809	914	1780	2811	6843
184	7336	2946	2802	907	1773	2804	6836
185	7386	2939	2795	900	1766	2797	6829
186	7433	2932	2788	893	1759	2790	6822
187	7479	2925	2781	886	1752	2783	6815
188	7517	2918	2774	879	1745	2776	6808
189	7566	2911	2767	872	1738	2769	6801
190	7614	2904	2760	865	1731	2762	6794
191	7657	2897	2753	858	1724	2755	6787
192	7707	2890	2746	851	1717	2748	6780
193	7758	2883	2739	844	1710	2741	6773
194	7804	2876	2732	837	1703	2734	6766
195	7847	2869	2725	830	1696	2727	6759
196	7894	2862	2718	823	1689	2720	6752
197	7940	2855	2711	816	1682	2713	6745
198	7987	2848	2704	809	1675	2706	6738
199	8033	2841	2697	802	1668	2699	6731
200	8077	2834	2690	795	1661	2692	6724
201	8127	2827	2683	788	1654	2685	6717
202	8172	2820	2676	781	1647	2678	6710
203	8216	2813	2669	774	1640	2671	6703
204	8262	2806	2662	767	1633	2664	6696
205	8311	2799	2655	760	1626	2657	6689
206	8353	2792	2648	753	1619	2650	6682
207	8403	2785	2641	746	1612	2643	6675
208	8443	2778	2634	739	1605	2636	6668
209	8483	2771	2627	732	1598	2629	6661
210	8528	2764	2620	725	1591	2622	6654
211	8566	2757	2613	718	1584	2615	6647
212	8612	2750	2606	711	1577	2608	6640
213	8656	2743	2599	704	1570	2601	6633
214	8697	2736	2592	697	1563	2594	6626
215	8745	2729	2585	690	1556	2587	6619
216	8791	2722	2578	683	1549	2580	6612
217	8830	2715	2571	676	1542	2573	6605
218	8868	2708	2564	669	1535	2566	6598
219	8906	2701	2557	662	1528	2559	6591
220	8955	2694	2550	655	1521	2552	6584
221	9000	2687	2543	648	1514	2545	6577
222	9044	2680	2536	641	1507	2538	6570
223	9088	2673	2529	634	1500	2531	6563
224	9134	2666	2522	627	1493	2524	6556
225	9186	2659	2515	620	1486	2517	6549
226	9236	2652	2508	613	1479	2510	6542
227	9286	2645	2501	606	1472	2503	6535
228	9338	2638	2494	599	1465	2496	6528
229	9381	2631	2487	592	1458	2489	6521
230	9424	2624	2480	585	1451	2482	6514
231	9467	2617	2473	578	1444	2475	6507
232	9514	2610	2466	571	1437	2468	6500
233	9562	2603	2459	564	1430	2461	6493
234	9602	2596	2452	557	1423	2454	6486
235	9648	2589	2445	550	1416	2447	6479
236	9695	2582	2438	543	1409	2440	6472
237	9741	2575	2431	536	1402	2433	6465
238	9790	2568	2424	529	1395	2426	6458
239	9838	2561	2417	522	1388	2419	6451
240	9880	2554	2410	515	1381	2412	6444
241	9921	2547	2403	508	1374	2405	6437
242	9970	2540	2396	501	1367	2398	6430
243	10023	2533	2389	494	1360	2391	6423
244	10070	2526	2382	487	1353	2384	6416
245	10113	2519	2375	480	1346	2377	6409
246	10165	2512	2368	473	1339	2370	6402
247	10206	2505	2361	466	1332	2363	6395
248	10254	2498	2354	459	1325	2356	6388
249	10299	2491	2347	452	1318	2349	6381
250	10350	2484	2340	445	1311	2342	6374
251	10399	2477	2333	438	1304	2335	6367
252	10439	2470	2326	431	1297	2328	6360
253	10488	2463	2319	424	1290	2321	6353
254	10536	2456	2312	417	1283	2314	6346
255	10585	2449	2305	410	1276	2307	6339
256	10640	2442	2298	403	1269	2300	6332
257	10682	2435	2291	396	1262	2293	6325
258	10728	2428	2284	389	1255	2286	6318
259	10775	2421	2277	382	1248	2279	6311
260	10821	2414	2270	375	1241	2272	6304
261	10867	2407	2263	368	1234	2265	6297
262	10917	2400	2256	361	1227	2258	6290
263	10964	2393	2249	354	1220	2251	6283
264	11007	2386	2242	347	1213	2244	6276
265	11057	2379	2235	340	1206	2237	6269
266	11104	2372	2228	333	1199	2230	6262
267	11152	2365	2221	326	1192	2223	6255
268	11197	2358	2214	319	1185	2216	6248
269	11246	2351	2207	312	1178	2209	6241
270	11287	2344	2200	305	1171	2202	6234
271	11327	2337	2193	298	1164	2195	6227
272	11367	2330	2186	291	1157	2188	6220
273	11414	2323	2179	284	1150	2181	6213
274	11463	2316	2172	277	1143	2174	6206
275	11509	2309	2165	270	1136	2167	6199
276	11551	2302	2158	263	1129	2160	6192
277	11598	2295	2151	256	1122	2153	6185
278	11643	2288	2144	249	1115	2146	6178
279	11692	2281	2137	242	1108	2139	6171
280	11736	2274	2130	235	1101	2132	6164
281	11786	2267	2123	228	1094	2125	6157
282	11836	2260	2116	221	1087	2118	6150
283	11888	2253	2109	214	1080	2111	6143
284	11931	2246	2102	207	1073	2104	6136
285	11976	2239	2095	200	1066	2097	6129
286	12025	2232	2088	193	1059	2090	6122
287	12071	2225	2081	186	1052	2083	6115
288	12110	2218	2074	179	1045	2076	6108
289	12155	2211	2067	172	1038	2069	6101
290	12205	2204	2060	165	1031	2062	6094
291	12253	2197	2053	158	1024	2055	6087
292	12298	2190	2046	151	1017	2048	6080
293	12339	2183	2039	144	1010	2041	6073
294	12384	2176	2032	137	1003	2034	6066
295	12428	2169	2025	130	996	2027	6059
296	12470	2162	2018	123	989	2020	6052
297	12516	2155	2011	116	982	2013	6045
298	12563	2148	2004	109	975	2006	6038
299	12610	2141	1997	102	968	1999	6031
300	12653	2134	1990	95	961	1992	6024


==> src/queueSize_7_60.txt <==
1	0	3	0	106	103	106	310
2	0	9	0	213	206	212	624
3	0	14	0	319	305	316	938
4	0	19	0	423	406	421	1250
5	0	24	0	530	506	526	1563
6	0	29	0	634	607	629	1879
7	0	32	0	740	707	735	2189
8	0	33	0	849	809	836	2503
9	0	37	0	951	911	943	2812
10	9	141	102	1152	1015	946	2919
11	21	244	204	1354	1118	948	3026
12	34	347	308	1555	1222	950	3133
13	44	450	412	1756	1328	953	3241
14	52	554	516	1956	1430	956	3349
15	65	656	619	2156	1534	957	3453
16	74	759	722	2357	1636	959	3563
17	84	862	827	2558	1737	962	3673
18	91	966	932	2758	1841	963	3784
19	103	1070	1038	2958	1945	966	3892
20	120	1181	1137	3058	2046	1065	3995
21	142	1290	1237	3155	2145	1165	4094
22	156	1400	1338	3254	2243	1268	4196
23	183	1511	1438	3352	2345	1369	4297
24	204	1621	1541	3451	2445	1470	4399
25	218	1731	1644	3550	2546	1571	4503
26	237	1840	1747	3649	2648	1672	4605
27	259	1951	1846	3749	2748	1771	4708
28	276	2058	1947	3848	2849	1871	4808
29	295	2166	2047	3948	2953	1970	4912
30	311	2169	2148	4149	3059	1972	5112
31	329	2175	2251	4351	3165	1976	5310
32	348	2178	2351	4553	3270	1977	5510
33	368	2180	2450	4754	3375	1979	5710
34	385	2186	2552	4955	3480	1980	5909
35	409	2190	2653	5155	3585	1983	6109
36	423	2194	2753	5356	3687	1986	6309
37	442	2198	2854	5558	3790	1991	6506
38	459	2202	2954	5760	3897	1994	6706
39	476	2206	3057	5961	4001	1995	6904
40	517	2211	3156	5962	4197	2195	6997
41	559	2215	3258	5961	4394	2395	7090
42	600	2219	3357	5962	4592	2596	7183
43	637	2225	3456	5963	4788	2796	7276
44	675	2229	3554	5963	4984	2994	7369
45	708	2236	3653	5961	5180	3193	7462
46	747	2241	3750	5961	5377	3391	7555
47	784	2248	3850	5963	5572	3590	7648
48	823	2255	3948	5963	5769	3790	7741
49	854	2263	4047	5964	5965	3989	7834
50	914	2256	4144	6057	6060	3987	8030
51	972	2249	4241	6150	6156	3985	8228
52	1030	2242	4337	6243	6251	3982	8426
53	1086	2235	4434	6336	6347	3979	8622
54	1144	2228	4531	6429	6442	3978	8820
55	1204	2221	4626	6522	6538	3974	9016
56	1260	2214	4722	6615	6634	3973	9214
57	1323	2207	4819	6708	6729	3971	9410
58	1383	2200	4914	6801	6824	3969	9607
59	1435	2193	5010	6894	6920	3967	9803
60	1499	2186	5105	6994	6913	3960	9998
61	1561	2179	5199	7096	6906	3953	10194
62	1622	2172	5294	7194	6899	3946	10390
63	1684	2165	5389	7293	6892	3939	10588
64	1748	2158	5483	7393	6885	3932	10784
65	1810	2151	5578	7493	6878	3925	10980
66	1871	2144	5673	7593	6871	3918	11176
67	1934	2137	5768	7690	6864	3911	11371
68	2004	2130	5863	7788	6857	3904	11568
69	2069	2123	5957	7888	6850	3897	11762
70	2132	2316	5950	7887	6945	3891	11856
71	2193	2509	5943	7883	7040	3886	11950
72	2263	2702	5936	7884	7135	3881	12045
73	2327	2895	5929	7882	7229	3876	12139
74	2385	3088	5922	7881	7323	3870	12233
75	2448	3281	5915	7881	7418	3864	12328
76	2514	3474	5908	7880	7512	3859	12423
77	2577	3667	5901	7879	7606	3853	12517
78	2638	3860	5894	7878	7701	3848	12611
79	2704	4053	5887	7877	7795	3841	12705
80	2780	4046	5880	8170	7788	3935	12700
81	2853	4039	5873	8463	7781	4029	12695
82	2919	4032	5866	8756	7774	4124	12689
83	2990	4025	5859	9049	7767	4219	12684
84	3056	4018	5852	9342	7760	4315	12679
85	3126	4011	5845	9635	7753	4410	12674
86	3194	4004	5838	9928	7746	4505	12669
87	3264	3997	5831	10221	7739	4599	12663
88	3339	3990	5824	10514	7732	4693	12657
89	3402	3983	5817	10807	7725	4788	12651
90	3474	3976	5810	10800	7820	4881	12844
91	3545	3969	5803	10793	7914	4974	13037
92	3621	3962	5796	10786	8008	5067	13230
93	3696	3955	5789	10779	8102	5160	13423
94	3766	3948	5782	10772	8197	5253	13616
95	3838	3941	5775	10765	8291	5346	13809
96	3908	3934	5768	10758	8385	5439	14002
97	3993	3927	5761	10751	8480	5532	14195
98	4066	3920	5754	10744	8575	5625	14388
99	4144	3913	5747	10737	8670	5718	14581
100	4211	4007	5740	10730	8763	5811	14574
101	4289	4102	5733	10723	8856	5904	14567
102	4361	4196	5726	10716	8949	5997	14560
103	4430	4291	5719	10709	9042	6090	14553
104	4501	4385	5712	10702	9135	6183	14546
105	4566	4479	5705	10695	9228	6276	14539
106	4633	4574	5698	10688	9321	6369	14532
107	4700	4668	5691	10681	9414	6462	14525
108	4775	4763	5684	10674	9507	6555	14518
109	4851	4857	5677	10667	9600	6648	14511
110	4914	4950	5670	10660	9593	6642	14504
111	4985	5043	5663	10653	9586	6636	14497
112	5057	5136	5656	10646	9579	6630	14490
113	5127	5229	5649	10639	9572	6625	14483
114	5200	5322	5642	10632	9565	6620	14476
115	5265	5415	5635	10625	9558	6614	14469
116	5339	5508	5628	10618	9551	6609	14462
117	5410	5601	5621	10611	9544	6604	14455
118	5476	5694	5614	10604	9537	6599	14448
119	5549	5787	5607	10597	9530	6593	14441
120	5625	5780	5600	10590	9523	6586	14434
121	5698	5773	5593	10583	9516	6579	14427
122	5774	5766	5586	10576	9509	6572	14420
123	5841	5759	5579	10569	9502	6565	14413
124	5920	5752	5572	10562	9495	6558	14406
125	5991	5745	5565	10555	9488	6551	14399
126	6069	5738	5558	10548	9481	6544	14392
127	6150	5731	5551	10541	9474	6537	14385
128	6222	5724	5544	10534	9467	6530	14378
129	6295	5717	5537	10527	9460	6523	14371
130	6366	5710	5530	10520	9453	6516	14364
131	6441	5703	5523	10513	9446	6509	14357
132	6515	5696	5516	10506	9439	6502	14350
133	6587	5689	5509	10499	9432	6495	14343
134	6660	5682	5502	10492	9425	6488	14336
135	6734	5675	5495	10485	9418	6481	14329
136	6807	5668	5488	10478	9411	6474	14322
137	6883	5661	5481	10471	9404	6467	14315
138	6953	5654	5474	10464	9397	6460	14308
139	7020	5647	5467	10457	9390	6453	14301
140	7092	5640	5460	10450	9383	6446	14294
141	7172	5633	5453	10443	9376	6439	14287
142	7246	5626	5446	10436	9369	6432	14280
143	7314	5619	5439	10429	9362	6425	14273
144	7386	5612	5432	10422	9355	6418	14266
145	7460	5605	5425	10415	9348	6411	14259
146	7539	5598	5418	10408	9341	6404	14252
147	7619	5591	5411	10401	9334	6397	14245
148	7692	5584	5404	10394	9327	6390	14238
149	7769	5577	5397	10387	9320	6383	14231
150	7844	5570	5390	10380	9313	6376	14224
151	7922	5563	5383	10373	9306	6369	14217
152	8000	5556	5376	10366	9299	6362	14210
153	8073	5549	5369	10359	9292	6355	14203
154	8148	5542	5362	10352	9285	6348	14196
155	8221	5535	5355	10345	9278	6341	14189
156	8289	5528	5348	10338	9271	6334	14182
157	8360	5521	5341	10331	9264	6327	14175
158	8428	5514	5334	10324	9257	6320	14168
159	8501	5507	5327	10317	9250	6313	14161
160	8570	5500	5320	10310	9243	6306	14154
161	8640	5493	5313	10303	9236	6299	14147
162	8706	5486	5306	10296	9229	6292	14140
163	8775	5479	5299	10289	9222	6285	14133
164	8843	5472	5292	10282	9215	6278	14126
165	8916	5465	5285	10275	9208	6271	14119
166	8980	5458	5278	10268	9201	6264	14112
167	9065	5451	5271	10261	9194	6257	14105
168	9141	5444	5264	10254	9187	6250	14098
169	9214	5437	5257	10247	9180	6243	14091
170	9289	5430	5250	10240	9173	6236	14084
171	9356	5423	5243	10233	9166	6229	14077
172	9429	5416	5236	10226	9159	6222	14070
173	9500	5409	5229	10219	9152	6215	14063
174	9578	5402	5222	10212	9145	6208	14056
175	9651	5395	5215	10205	9138	6201	14049
176	9724	5388	5208	10198	9131	6194	14042
177	9803	5381	5201	10191	9124	6187	14035
178	9868	5374	5194	10184	9117	6180	14028
179	9950	5367	5187	10177	9110	6173	14021
180	10022	5360	5180	10170	9103	6166	14014
181	10095	5353	5173	10163	9096	6159	14007
182	10170	5346	5166	10156	9089	6152	14000
183	10243	5339	5159	10149	9082	6145	13993
184	10319	5332	5152	10142	9075	6138	13986
185	10398	5325	5145	10135	9068	6131	13979
186	10473	5318	5138	10128	9061	6124	13972
187	10555	5311	5131	10121	9054	6117	13965
188	10634	5304	5124	10114	9047	6110	13958
189	10713	5297	5117	10107	9040	6103	13951
190	10784	5290	5110	10100	9033	6096	13944
191	10856	5283	5103	10093	9026	6089	13937
192	10921	5276	5096	10086	9019	6082	13930
193	10991	5269	5089	10079	9012	6075	13923
194	11061	5262	5082	10072	9005	6068	13916
195	11132	5255	5075	10065	8998	6061	13909
196	11205	5248	5068	10058	8991	6054	13902
197	11283	5241	5061	10051	8984	6047	13895
198	11354	5234	5054	10044	8977	6040	13888
199	11426	5227	5047	10037	8970	6033	13881
200	11496	5220	5040	10030	8963	6026	13874
201	11573	5213	5033	10023	8956	6019	13867
202	11648	5206	5026	10016	8949	6012	13860
203	11724	5199	5019	10009	8942	6005	13853
204	11791	5192	5012	10002	8935	5998	13846
205	11866	5185	5005	9995	8928	5991	13839
206	11938	5178	4998	9988	8921	5984	13832
207	12013	5171	4991	9981	8914	5977	13825
208	12083	5164	4984	9974	8907	5970	13818
209	12159	5157	4977	9967	8900	5963	13811
210	12226	5150	4970	9960	8893	5956	13804
211	12300	5143	4963	9953	8886	5949	13797
212	12380	5136	4956	9946	8879	5942	13790
213	12461	5129	4949	9939	8872	5935	13783
214	12528	5122	4942	9932	8865	5928	13776
215	12600	5115	4935	9925	8858	5921	13769
216	12676	5108	4928	9918	8851	5914	13762
217	12748	5101	4921	9911	8844	5907	13755
218	12824	5094	4914	9904	8837	5900	13748
219	12899	5087	4907	9897	8830	5893	13741
220	12976	5080	4900	9890	8823	5886	13734
221	13041	5073	4893	9883	8816	5879	13727
222	13108	5066	4886	9876	8809	5872	13720
223	13177	5059	4879	9869	8802	5865	13713
224	13246	5052	4872	9862	8795	5858	13706
225	13313	5045	4865	9855	8788	5851	13699
226	13397	5038	4858	9848	8781	5844	13692
227	13474	5031	4851	9841	8774	5837	13685
228	13551	5024	4844	9834	8767	5830	13678
229	13618	5017	4837	9827	8760	5823	13671
230	13688	5010	4830	9820	8753	5816	13664
231	13763	5003	4823	9813	8746	5809	13657
232	13835	4996	4816	9806	8739	5802	13650
233	13913	4989	4809	9799	8732	5795	13643
234	13989	4982	4802	9792	8725	5788	13636
235	14055	4975	4795	9785	8718	5781	13629
236	14131	4968	4788	9778	8711	5774	13622
237	14202	4961	4781	9771	8704	5767	13615
238	14282	4954	4774	9764	8697	5760	13608
239	14355	4947	4767	9757	8690	5753	13601
240	14433	4940	4760	9750	8683	5746	13594
241	14508	4933	4753	9743	8676	5739	13587
242	14583	4926	4746	9736	8669	5732	13580
243	14653	4919	4739	9729	8662	5725	13573
244	14723	4912	4732	9722	8655	5718	13566
245	14793	4905	4725	9715	8648	5711	13559
246	14872	4898	4718	9708	8641	5704	13552
247	14947	4891	4711	9701	8634	5697	13545
248	15022	4884	4704	9694	8627	5690	13538
249	15098	4877	4697	9687	8620	5683	13531
250	15175	4870	4690	9680	8613	5676	13524
251	15244	4863	4683	9673	8606	5669	13517
252	15317	4856	4676	9666	8599	5662	13510
253	15388	4849	4669	9659	8592	5655	13503
254	15464	4842	4662	9652	8585	5648	13496
255	15531	4835	4655	9645	8578	5641	13489
256	15605	4828	4648	9638	8571	5634	13482
257	15682	4821	4641	9631	8564	5627	13475
258	15754	4814	4634	9624	8557	5620	13468
259	15827	4807	4627	9617	8550	5613	13461
260	15905	4800	4620	9610	8543	5606	13454
261	15982	4793	4613	9603	8536	5599	13447
262	16053	4786	4606	9596	8529	5592	13440
263	16124	4779	4599	9589	8522	5585	13433
264	16195	4772	4592	9582	8515	5578	13426
265	16272	4765	4585	9575	8508	5571	13419
266	16342	4758	4578	9568	8501	5564	13412
267	16419	4751	4571	9561	8494	5557	13405
268	16491	4744	4564	9554	8487	5550	13398
269	16559	4737	4557	9547	8480	5543	13391
270	16632	4730	4550	9540	8473	5536	13384
271	16705	4723	4543	9533	8466	5529	13377
272	16778	4716	4536	9526	8459	5522	13370
273	16846	4709	4529	9519	8452	5515	13363
274	16909	4702	4522	9512	8445	5508	13356
275	16975	4695	4515	9505	8438	5501	13349
276	17054	4688	4508	9498	8431	5494	13342
277	17123	4681	4501	9491	8424	5487	13335
278	17191	4674	4494	9484	8417	5480	13328
279	17262	4667	4487	9477	8410	5473	13321
280	17338	4660	4480	9470	8403	5466	13314
281	17416	4653	4473	9463	8396	5459	13307
282	17493	4646	4466	9456	8389	5452	13300
283	17565	4639	4459	9449	8382	5445	13293
284	17639	4632	4452	9442	8375	5438	13286
285	17718	4625	4445	9435	8368	5431	13279
286	17797	4618	4438	9428	8361	5424	13272
287	17861	4611	4431	9421	8354	5417	13265
288	17937	4604	4424	9414	8347	5410	13258
289	18012	4597	4417	9407	8340	5403	13251
290	18081	4590	4410	9400	8333	5396	13244
291	18153	4583	4403	9393	8326	5389	13237
292	18222	4576	4396	9386	8319	5382	13230
293	18299	4569	4389	9379	8312	5375	13223
294	18366	4562	4382	9372	8305	5368	13216
295	18438	4555	4375	9365	8298	5361	13209
296	18509	4548	4368	9358	8291	5354	13202
297	18578	4541	4361	9351	8284	5347	13195
298	18648	4534	4354	9344	8277	5340	13188
299	18715	4527	4347	9337	8270	5333	13181
300	18792	4520	4340	9330	8263	5326	13174


==> src/queueSize_7_64.txt <==
1	0	303	109	2	104	0	119
2	0	607	220	7	211	1	234
3	0	910	333	9	316	3	350
4	0	1213	442	12	420	3	464
5	0	1517	555	16	524	6	576
6	0	1822	665	21	628	7	687
7	0	2126	773	24	734	7	801
8	0	2427	883	27	839	12	916
9	0	2729	992	29	942	14	1028
10	14	2829	1198	134	1045	22	1133
11	32	2928	1402	235	1148	28	1237
12	46	3028	1608	338	1249	38	1343
13	63	3127	1812	440	1352	46	1448
14	78	3225	2014	545	1455	55	1552
15	89	3324	2219	648	1557	60	1658
16	106	3424	2423	749	1661	65	1764
17	121	3523	2629	854	1763	73	1867
18	135	3622	2834	955	1864	83	1973
19	151	3723	3042	1057	1965	87	2079
20	176	3818	3143	1258	2172	82	2085
21	207	3915	3245	1462	2382	78	2093
22	239	4011	3350	1664	2589	72	2099
23	272	4108	3451	1867	2797	66	2102
24	305	4204	3552	2070	3004	61	2107
25	337	4301	3654	2272	3210	55	2113
26	366	4396	3756	2474	3418	49	2118
27	394	4491	3858	2674	3628	44	2123
28	424	4587	3959	2877	3834	38	2128
29	452	4682	4062	3080	4041	33	2131
30	494	4978	4158	3180	4044	132	2133
31	536	5276	4252	3278	4046	231	2132
32	583	5572	4348	3375	4050	330	2134
33	626	5871	4445	3475	4053	430	2133
34	666	6170	4541	3575	4053	530	2134
35	711	6469	4636	3675	4056	630	2134
36	752	6769	4732	3773	4059	728	2133
37	790	7067	4829	3872	4061	826	2132
38	829	7364	4924	3972	4060	923	2134
39	865	7662	5020	4071	4061	1023	2133
40	922	7663	5013	4165	4056	1322	2328
41	988	7664	5007	4259	4051	1619	2523
42	1049	7664	5002	4353	4045	1917	2720
43	1109	7664	4997	4448	4039	2215	2916
44	1168	7664	4992	4542	4033	2512	3113
45	1226	7664	4986	4636	4027	2809	3308
46	1285	7666	4981	4730	4022	3107	3504
47	1348	7666	4975	4824	4016	3406	3699
48	1413	7666	4969	4918	4010	3705	3896
49	1477	7667	4963	5012	4005	4004	4093
50	1548	7662	5058	5108	4200	4097	4188
51	1617	7656	5152	5203	4395	4190	4283
52	1690	7650	5246	5298	4589	4283	4377
53	1763	7645	5340	5395	4782	4376	4472
54	1837	7639	5434	5490	4976	4469	4566
55	1908	7634	5528	5586	5170	4562	4660
56	1978	7629	5622	5682	5364	4655	4755
57	2046	7623	5717	5777	5559	4748	4850
58	2115	7617	5812	5872	5753	4841	4943
59	2187	7611	5906	5967	5948	4934	5037
60	2258	7608	5899	6160	6043	5129	5031
61	2331	7603	5892	6353	6137	5324	5026
62	2407	7600	5885	6546	6230	5518	5020
63	2473	7596	5878	6739	6323	5713	5014
64	2555	7591	5871	6932	6418	5906	5007
65	2633	7585	5864	7125	6513	6101	5003
66	2700	7580	5857	7318	6607	6295	4997
67	2774	7577	5850	7511	6701	6490	4992
68	2844	7572	5843	7704	6795	6685	4986
69	2916	7568	5836	7897	6889	6880	4980
70	2992	7563	6029	7890	6882	7074	5073
71	3063	7558	6222	7883	6875	7269	5166
72	3139	7552	6415	7876	6868	7463	5259
73	3218	7546	6608	7869	6861	7657	5352
74	3299	7540	6801	7862	6854	7851	5445
75	3370	7535	6994	7855	6847	8046	5538
76	3443	7530	7187	7848	6840	8241	5631
77	3510	7525	7380	7841	6833	8435	5724
78	3589	7520	7573	7834	6826	8629	5817
79	3669	7514	7766	7827	6819	8823	5910
80	3748	7507	7759	7920	6814	9016	6003
81	3822	7500	7752	8013	6809	9209	6096
82	3899	7493	7745	8106	6804	9402	6189
83	3979	7486	7738	8199	6798	9595	6282
84	4058	7479	7731	8292	6792	9788	6375
85	4135	7472	7724	8385	6787	9981	6468
86	4210	7465	7717	8478	6782	10174	6561
87	4289	7458	7710	8571	6777	10367	6654
88	4362	7451	7703	8664	6772	10560	6747
89	4440	7444	7696	8757	6765	10753	6840
90	4522	7437	7689	8850	6758	10846	6833
91	4605	7430	7682	8943	6751	10939	6826
92	4683	7423	7675	9036	6744	11032	6819
93	4760	7416	7668	9129	6737	11125	6812
94	4841	7409	7661	9222	6730	11218	6805
95	4919	7402	7654	9315	6723	11311	6798
96	5010	7395	7647	9408	6716	11404	6791
97	5088	7388	7640	9501	6709	11497	6784
98	5168	7381	7633	9594	6702	11590	6777
99	5247	7374	7626	9687	6695	11683	6770
100	5330	7367	7619	9680	6688	11676	6763
101	5417	7360	7612	9673	6681	11669	6756
102	5483	7353	7605	9666	6674	11662	6749
103	5556	7346	7598	9659	6667	11655	6742
104	5642	7339	7591	9652	6660	11648	6735
105	5721	7332	7584	9645	6653	11641	6728
106	5801	7325	7577	9638	6646	11634	6721
107	5879	7318	7570	9631	6639	11627	6714
108	5953	7311	7563	9624	6632	11620	6707
109	6030	7304	7556	9617	6625	11613	6700
110	6114	7297	7549	9610	6618	11606	6693
111	6193	7290	7542	9603	6611	11599	6686
112	6271	7283	7535	9596	6604	11592	6679
113	6353	7276	7528	9589	6597	11585	6672
114	6447	7269	7521	9582	6590	11578	6665
115	6524	7262	7514	9575	6583	11571	6658
116	6602	7255	7507	9568	6576	11564	6651
117	6676	7248	7500	9561	6569	11557	6644
118	6762	7241	7493	9554	6562	11550	6637
119	6837	7234	7486	9547	6555	11543	6630
120	6913	7227	7479	9540	6548	11536	6623
121	6990	7220	7472	9533	6541	11529	6616
122	7070	7213	7465	9526	6534	11522	6609
123	7147	7206	7458	9519	6527	11515	6602
124	7232	7199	7451	9512	6520	11508	6595
125	7315	7192	7444	9505	6513	11501	6588
126	7387	7185	7437	9498	6506	11494	6581
127	7475	7178	7430	9491	6499	11487	6574
128	7551	7171	7423	9484	6492	11480	6567
129	7625	7164	7416	9477	6485	11473	6560
130	7702	7157	7409	9470	6478	11466	6553
131	7780	7150	7402	9463	6471	11459	6546
132	7868	7143	7395	9456	6464	11452	6539
133	7945	7136	7388	9449	6457	11445	6532
134	8029	7129	7381	9442	6450	11438	6525
135	8117	7122	7374	9435	6443	11431	6518
136	8197	7115	7367	9428	6436	11424	6511
137	8280	7108	7360	9421	6429	11417	6504
138	8366	7101	7353	9414	6422	11410	6497
139	8442	7094	7346	9407	6415	11403	6490
140	8523	7087	7339	9400	6408	11396	6483
141	8605	7080	7332	9393	6401	11389	6476
142	8693	7073	7325	9386	6394	11382	6469
143	8767	7066	7318	9379	6387	11375	6462
144	8849	7059	7311	9372	6380	11368	6455
145	8926	7052	7304	9365	6373	11361	6448
146	9009	7045	7297	9358	6366	11354	6441
147	9090	7038	7290	9351	6359	11347	6434
148	9171	7031	7283	9344	6352	11340	6427
149	9254	7024	7276	9337	6345	11333	6420
150	9332	7017	7269	9330	6338	11326	6413
151	9411	7010	7262	9323	6331	11319	6406
152	9494	7003	7255	9316	6324	11312	6399
153	9565	6996	7248	9309	6317	11305	6392
154	9636	6989	7241	9302	6310	11298	6385
155	9721	6982	7234	9295	6303	11291	6378
156	9797	6975	7227	9288	6296	11284	6371
157	9877	6968	7220	9281	6289	11277	6364
158	9954	6961	7213	9274	6282	11270	6357
159	10036	6954	7206	9267	6275	11263	6350
160	10109	6947	7199	9260	6268	11256	6343
161	10187	6940	7192	9253	6261	11249	6336
162	10274	6933	7185	9246	6254	11242	6329
163	10357	6926	7178	9239	6247	11235	6322
164	10437	6919	7171	9232	6240	11228	6315
165	10522	6912	7164	9225	6233	11221	6308
166	10604	6905	7157	9218	6226	11214	6301
167	10685	6898	7150	9211	6219	11207	6294
168	10768	6891	7143	9204	6212	11200	6287
169	10842	6884	7136	9197	6205	11193	6280
170	10917	6877	7129	9190	6198	11186	6273
171	10992	6870	7122	9183	6191	11179	6266
172	11071	6863	7115	9176	6184	11172	6259
173	11145	6856	7108	9169	6177	11165	6252
174	11226	6849	7101	9162	6170	11158	6245
175	11309	6842	7094	9155	6163	11151	6238
176	11393	6835	7087	9148	6156	11144	6231
177	11473	6828	7080	9141	6149	11137	6224
178	11559	6821	7073	9134	6142	11130	6217
179	11641	6814	7066	9127	6135	11123	6210
180	11722	6807	7059	9120	6128	11116	6203
181	11804	6800	7052	9113	6121	11109	6196
182	11877	6793	7045	9106	6114	11102	6189
183	11953	6786	7038	9099	6107	11095	6182
184	12029	6779	7031	9092	6100	11088	6175
185	12110	6772	7024	9085	6093	11081	6168
186	12194	6765	7017	9078	6086	11074	6161
187	12274	6758	7010	9071	6079	11067	6154
188	12359	6751	7003	9064	6072	11060	6147
189	12438	6744	6996	9057	6065	11053	6140
190	12516	6737	6989	9050	6058	11046	6133
191	12599	6730	6982	9043	6051	11039	6126
192	12682	6723	6975	9036	6044	11032	6119
193	12764	6716	6968	9029	6037	11025	6112
194	12843	6709	6961	9022	6030	11018	6105
195	12930	6702	6954	9015	6023	11011	6098
196	13007	6695	6947	9008	6016	11004	6091
197	13091	6688	6940	9001	6009	10997	6084
198	13166	6681	6933	8994	6002	10990	6077
199	13241	6674	6926	8987	5995	10983	6070
200	13324	6667	6919	8980	5988	10976	6063
201	13403	6660	6912	8973	5981	10969	6056
202	13478	6653	6905	8966	5974	10962	6049
203	13568	6646	6898	8959	5967	10955	6042
204	13641	6639	6891	8952	5960	10948	6035
205	13715	6632	6884	8945	5953	10941	6028
206	13796	6625	6877	8938	5946	10934	6021
207	13880	6618	6870	8931	5939	10927	6014
208	13966	6611	6863	8924	5932	10920	6007
209	14040	6604	6856	8917	5925	10913	6000
210	14119	6597	6849	8910	5918	10906	5993
211	14196	6590	6842	8903	5911	10899	5986
212	14273	6583	6835	8896	5904	10892	5979
213	14349	6576	6828	8889	5897	10885	5972
214	14427	6569	6821	8882	5890	10878	5965
215	14510	6562	6814	8875	5883	10871	5958
216	14590	6555	6807	8868	5876	10864	5951
217	14665	6548	6800	8861	5869	10857	5944
218	14746	6541	6793	8854	5862	10850	5937
219	14817	6534	6786	8847	5855	10843	5930
220	14899	6527	6779	8840	5848	10836	5923
221	14971	6520	6772	8833	5841	10829	5916
222	15052	6513	6765	8826	5834	10822	5909
223	15127	6506	6758	8819	5827	10815	5902
224	15212	6499	6751	8812	5820	10808	5895
225	15284	6492	6744	8805	5813	10801	5888
226	15361	6485	6737	8798	5806	10794	5881
227	15440	6478	6730	8791	5799	10787	5874
228	15519	6471	6723	8784	5792	10780	5867
229	15604	6464	6716	8777	5785	10773	5860
230	15685	6457	6709	8770	5778	10766	5853
231	15770	6450	6702	8763	5771	10759	5846
232	15849	6443	6695	8756	5764	10752	5839
233	15920	6436	6688	8749	5757	10745	5832
234	16001	6429	6681	8742	5750	10738	5825
235	16087	6422	6674	8735	5743	10731	5818
236	16170	6415	6667	8728	5736	10724	5811
237	16252	6408	6660	8721	5729	10717	5804
238	16328	6401	6653	8714	5722	10710	5797
239	16412	6394	6646	8707	5715	10703	5790
240	16487	6387	6639	8700	5708	10696	5783
241	16573	6380	6632	8693	5701	10689	5776
242	16651	6373	6625	8686	5694	10682	5769
243	16736	6366	6618	8679	5687	10675	5762
244	16808	6359	6611	8672	5680	10668	5755
245	16882	6352	6604	8665	5673	10661	5748
246	16973	6345	6597	8658	5666	10654	5741
247	17056	6338	6590	8651	5659	10647	5734
248	17133	6331	6583	8644	5652	10640	5727
249	17210	6324	6576	8637	5645	10633	5720
250	17294	6317	6569	8630	5638	10626	5713
251	17374	6310	6562	8623	5631	10619	5706
252	17452	6303	6555	8616	5624	10612	5699
253	17526	6296	6548	8609	5617	10605	5692
254	17603	6289	6541	8602	5610	10598	5685
255	17681	6282	6534	8595	5603	10591	5678
256	17767	6275	6527	8588	5596	10584	5671
257	17859	6268	6520	8581	5589	10577	5664
258	17940	6261	6513	8574	5582	10570	5657
259	18021	6254	6506	8567	5575	10563	5650
260	18098	6247	6499	8560	5568	10556	5643
261	18175	6240	6492	8553	5561	10549	5636
262	18256	6233	6485	8546	5554	10542	5629
263	18338	6226	6478	8539	5547	10535	5622
264	18418	6219	6471	8532	5540	10528	5615
265	18497	6212	6464	8525	5533	10521	5608
266	18573	6205	6457	8518	5526	10514	5601
267	18655	6198	6450	8511	5519	10507	5594
268	18731	6191	6443	8504	5512	10500	5587
269	18804	6184	6436	8497	5505	10493	5580
270	18892	6177	6429	8490	5498	10486	5573
271	18974	6170	6422	8483	5491	10479	5566
272	19047	6163	6415	8476	5484	10472	5559
273	19130	6156	6408	8469	5477	10465	5552
274	19207	6149	6401	8462	5470	10458	5545
275	19288	6142	6394	8455	5463	10451	5538
276	19375	6135	6387	8448	5456	10444	5531
277	19461	6128	6380	8441	5449	10437	5524
278	19540	6121	6373	8434	5442	10430	5517
279	19622	6114	6366	8427	5435	10423	5510
280	19702	6107	6359	8420	5428	10416	5503
281	19787	6100	6352	8413	5421	10409	5496
282	19863	6093	6345	8406	5414	10402	5489
283	19938	6086	6338	8399	5407	10395	5482
284	20020	6079	6331	8392	5400	10388	5475
285	20097	6072	6324	8385	5393	10381	5468
286	20179	6065	6317	8378	5386	10374	5461
287	20252	6058	6310	8371	5379	10367	5454
288	20329	6051	6303	8364	5372	10360	5447
289	20411	6044	6296	8357	5365	10353	5440
290	20487	6037	6289	8350	5358	10346	5433
291	20568	6030	6282	8343	5351	10339	5426
292	20641	6023	6275	8336	5344	10332	5419
293	20727	6016	6268	8329	5337	10325	5412
294	20806	6009	6261	8322	5330	10318	5405
295	20885	6002	6254	8315	5323	10311	5398
296	20964	5995	6247	8308	5316	10304	5391
297	21038	5988	6240	8301	5309	10297	5384
298	21113	5981	6233	8294	5302	10290	5377
299	21191	5974	6226	8287	5295	10283	5370
300	21275	5967	6219	8280	5288	10276	5363

